A new platform for topological quantum phenomena : Topological Insulator states in thermoelectric Heusler-related ternary compounds

Topological insulators (TI) realize a novel state of quantum matter that are distinguished by topological invariants of bulk band structure rather than spontaneously broken symmetries. A number of exotic quantum phenomena have been predicted to exist in multiply-connected geometries which require an enormous amount of materials flexibility. We have extended our previous search for TI materials from binary (Bi2X3 series) to the thermoelectric ternary compounds. We discover that the distorted LuPtSb is the first ternary compound harboring a 3D topological insulator state. We also show that the half-Heusler LuPtSb-type series is a natural platform that hosts a range of candidate compounds, alloys and artificial heterostructures (quantum-wells). We also discovered several different paradigms of trivial and non-trivial topological ordering in this class, including a metallic nontrivial topological state in YAuPb. Some of these materials are grown (results will be reported separately).

==> 00README.XXX.txt <==
B_Heusler_feb28a.dvi keepcomments


